BagFlip: A Certified Defense against Data Poisoning

Machine learning models are vulnerable to data-poisoning attacks, in which an attacker maliciously modifies the training set to change the prediction of a learned model. In a trigger-less attack, the attacker can modify the training set but not the test inputs, while in a backdoor attack the attacker can also modify test inputs. Existing model-agnostic defense approaches either cannot handle backdoor attacks or do not provide effective certificates (i.e., a proof of a defense). We present BagFlip, a model-agnostic certified approach that can effectively defend against both trigger-less and backdoor attacks. We evaluate BagFlip on image classification and malware detection datasets. BagFlip is equal to or more effective than the state-of-the-art approaches for trigger-less attacks and more effective than the state-of-the-art approaches for backdoor attacks.

==> BagFlip_ A Certified Defense against Data Poisoning/data/backdoor/bd_contagio.csv <==
x,0,1,0-normal,1-normal
0.0,35.40729635182409,6.221889055472264,89.60519740129935,89.25537231384308
0.11666666666666667,34.60769615192404,4.922538730634683,89.60519740129935,89.25537231384308
0.23333333333333334,33.88305847076462,3.92303848075962,89.60519740129935,89.25537231384308
0.35,32.25887056471764,3.023488255872064,89.60519740129935,89.25537231384308
0.4666666666666667,30.10994502748626,2.348825587206397,89.60519740129935,89.25537231384308
0.5833333333333334,28.535732133933035,1.6741629185407296,89.60519740129935,89.25537231384308
0.7,24.612693653173412,1.0744627686156922,89.60519740129935,89.25537231384308
0.8166666666666667,22.01399300349825,0.7746126936531734,89.60519740129935,89.25537231384308
0.9333333333333333,19.665167416291855,0.5747126436781609,89.60519740129935,89.25537231384308
1.05,16.76661669165417,0.42478760619690153,89.60519740129935,89.25537231384308
1.1666666666666667,10.644677661169416,0.2748625687156422,89.60519740129935,89.25537231384308
1.2833333333333334,7.496251874062969,0.22488755622188905,89.60519740129935,89.25537231384308
1.4,4.822588705647177,0.14992503748125938,89.60519740129935,89.25537231384308
1.5166666666666666,2.8235882058970514,0.09995002498750624,89.60519740129935,89.25537231384308
1.6333333333333333,2.8235882058970514,0.07496251874062969,89.60519740129935,89.25537231384308
1.75,1.3493253373313343,0.02498750624687656,89.60519740129935,89.25537231384308
1.8666666666666667,0.624687656171914,0.02498750624687656,89.60519740129935,89.25537231384308
1.9833333333333334,0.07496251874062969,0.02498750624687656,89.60519740129935,89.25537231384308
2.1,0.07496251874062969,0.02498750624687656,89.60519740129935,89.25537231384308
2.216666666666667,0.0,0,89.60519740129935,89.25537231384308


==> BagFlip_ A Certified Defense against Data Poisoning/data/backdoor/bd_ember.csv <==
x,0,1,0-normal,1-normal
0.0,4.101,4.955,79.6115,78.825
0.000675438596491228,2.7675,4.4195,79.6115,78.825
0.001350877192982456,2.7675,3.8975,79.6115,78.825
0.0020263157894736842,2.7675,3.8975,79.6115,78.825
0.002701754385964912,1.4215,3.39,79.6115,78.825
0.00337719298245614,1.4215,2.975,79.6115,78.825
0.0040526315789473685,1.4215,2.596,79.6115,78.825
0.004728070175438596,1.4215,2.2365,79.6115,78.825
0.005403508771929824,0.0,1.878,79.6115,78.825
0.006078947368421053,0,1.878,79.6115,78.825
0.00675438596491228,0,1.5525,79.6115,78.825
0.0074298245614035086,0,1.196,79.6115,78.825
0.008105263157894737,0,1.196,79.6115,78.825
0.008780701754385965,0,0.847,79.6115,78.825
0.009456140350877192,0,0.5285,79.6115,78.825
0.01013157894736842,0,0.5285,79.6115,78.825
0.010807017543859649,0,0.284,79.6115,78.825
0.011482456140350877,0,0.1085,79.6115,78.825
0.012157894736842105,0,0.1085,79.6115,78.825
0.012833333333333334,0,0.0,79.6115,78.825


==> BagFlip_ A Certified Defense against Data Poisoning/data/backdoor/bd_mnist.csv <==
x,0,1,0-normal,1-normal
0.0,34.08,33.24,93.23,88.0
0.08596491228070176,30.43,31.11,93.23,88.0
0.17192982456140352,26.87,29.14,93.23,88.0
0.2578947368421053,22.59,27.35,93.23,88.0
0.34385964912280703,17.8,25.52,93.23,88.0
0.4298245614035088,12.9,23.41,93.23,88.0
0.5157894736842106,6.61,21.96,93.23,88.0
0.6017543859649123,1.58,20.02,93.23,88.0
0.6877192982456141,0,18.36,93.23,88.0
0.7736842105263159,0,16.41,93.23,88.0
0.8596491228070176,0,14.13,93.23,88.0
0.9456140350877194,0,11.44,93.23,88.0
1.0315789473684212,0,9.42,93.23,88.0
1.117543859649123,0,6.65,93.23,88.0
1.2035087719298245,0,4.25,93.23,88.0
1.2894736842105263,0,2.36,93.23,88.0
1.3754385964912281,0,1.23,93.23,88.0
1.46140350877193,0,0.32,93.23,88.0
1.5473684210526317,0,0.07,93.23,88.0
1.6333333333333333,0,0.0,93.23,88.0


==> BagFlip_ A Certified Defense against Data Poisoning/data/trigger_less/ember_1.csv <==
x,0,1,2
0.0,78.9115,79.1645,78.161
0.025780701754385967,77.452,78.49,75.0575
0.05156140350877193,76.105,76.9575,71.6525
0.0773421052631579,74.5055,75.3765,68.139
0.10312280701754387,72.7775,72.8635,66.15
0.12890350877192983,66.719,69.5195,63.221
0.1546842105263158,60.362,65.0015,59.5745
0.18046491228070177,0.0205,60.9105,44.4285
0.20624561403508773,0,56.164,40.575
0.2320263157894737,0,29.1715,31.9055
0.25780701754385965,0,0,19.824
0.2835877192982456,0,0,3.2505
0.3093684210526316,0,0,1.927
0.3351491228070176,0,0,1.6955
0.36092982456140354,0,0,0.518
0.3867105263157895,0,0,0.2445
0.41249122807017546,0,0,0.1265
0.4382719298245614,0,0,0.043
0.4640526315789474,0,0,0.0065
0.48983333333333334,0,0,0.0


==> BagFlip_ A Certified Defense against Data Poisoning/data/trigger_less/ember_inf.csv <==
x,0,1,2
0.0,78.9115,79.1645,78.161
0.011473684210526316,78.267,78.8435,76.2675
0.022947368421052633,77.647,78.496,74.9575
0.03442105263157895,76.882,77.81,72.27
0.045894736842105266,76.451,76.9575,71.202
0.05736842105263158,75.6075,76.398,68.2995
0.0688421052631579,75.0095,75.3765,67.441
0.08031578947368422,74.3615,74.6585,66.15
0.09178947368421053,73.468,72.853,64.5885
0.10326315789473685,72.741,72.044,62.0515
0.11473684210526316,71.563,69.41,60.141
0.1262105263157895,69.7045,68.592,56.2385
0.1376842105263158,65.4895,64.899,44.2795
0.1491578947368421,62.3185,62.238,41.5315
0.16063157894736843,56.238,60.49,39.7965
0.17210526315789476,48.7655,57.7675,32.669
0.18357894736842106,0,54.9945,24.642
0.19505263157894737,0,43.1355,16.7775
0.2065263157894737,0,19.4655,2.91
0.218,0,0,0.0


==> BagFlip_ A Certified Defense against Data Poisoning/data/trigger_less/mnist_0.8_s.csv <==
x,0,1,2,3,4,5,6
0.0,94.5,90.71,90.71,90.7,90.67,90.67,90.67
0.13912280701754387,90.65,87.13,87.1,85.62,84.4,83.8,83.74
0.27824561403508774,84.81,82.5,81.96,78.24,75.1,73.71,73.46
0.4173684210526316,75.91,77.22,76.01,68.55,61.73,58.89,58.39
0.5564912280701755,56.78,71.28,68.71,55.84,42.12,35.77,34.97
0.6956140350877194,0,64.31,59.69,36.79,2.4,0,0
0.8347368421052632,0,56.64,48.35,0.73,0,0,0
0.9738596491228071,0,47.67,33.55,0,0,0,0
1.112982456140351,0,42.0,9.32,0,0,0,0
1.2521052631578948,0,38.35,0.73,0,0,0,0
1.3912280701754387,0,35.43,0.73,0,0,0,0
1.5303508771929826,0,32.91,0,0,0,0,0
1.6694736842105264,0,30.54,0,0,0,0,0
1.8085964912280703,0,28.28,0,0,0,0,0
1.9477192982456142,0,25.42,0,0,0,0,0
2.086842105263158,0,22.34,0,0,0,0,0
2.225964912280702,0,18.12,0,0,0,0,0
2.365087719298246,0,12.65,0,0,0,0,0
2.5042105263157897,0,4.09,0,0,0,0,0
2.6433333333333335,0,0.0,0,0,0,0,0


==> BagFlip_ A Certified Defense against Data Poisoning/data/trigger_less/mnist_1.csv <==
x,0,1,2
0.0,94.5,93.56,90.71
0.13912280701754387,90.65,90.39,87.13
0.27824561403508774,84.81,86.39,82.5
0.4173684210526316,75.91,80.49,77.22
0.5564912280701755,56.78,72.11,71.28
0.6956140350877194,0,58.67,64.31
0.8347368421052632,0,35.67,56.64
0.9738596491228071,0,29.03,47.67
1.112982456140351,0,23.6,42.0
1.2521052631578948,0,16.71,38.35
1.3912280701754387,0,9.82,35.43
1.5303508771929826,0,0,32.91
1.6694736842105264,0,0,30.54
1.8085964912280703,0,0,28.28
1.9477192982456142,0,0,25.42
2.086842105263158,0,0,22.34
2.225964912280702,0,0,18.12
2.365087719298246,0,0,12.65
2.5042105263157897,0,0,4.09
2.6433333333333335,0,0,0.0


==> BagFlip_ A Certified Defense against Data Poisoning/data/trigger_less/mnist_inf.csv <==
x,0,1,2
0.0,94.5,93.56,90.67
0.034561403508771925,93.7,92.66,89.21
0.06912280701754385,92.83,91.62,87.68
0.10368421052631577,91.79,90.63,85.92
0.1382456140350877,90.71,89.34,83.81
0.17280701754385963,89.41,87.97,81.49
0.20736842105263154,88.08,86.69,78.92
0.24192982456140347,86.56,84.95,76.29
0.2764912280701754,84.94,83.05,73.66
0.3110526315789473,83.43,81.04,70.36
0.34561403508771926,81.28,78.66,66.68
0.38017543859649117,78.84,75.88,62.7
0.41473684210526307,76.21,72.86,58.88
0.44929824561403503,72.98,69.03,53.84
0.48385964912280693,68.83,64.57,48.35
0.5184210526315789,63.78,58.94,41.87
0.5529824561403508,57.29,52.48,35.58
0.5875438596491227,48.77,43.07,28.67
0.6221052631578946,33.73,28.72,18.12
0.6566666666666666,0.0,0.0,0.0


==> data/backdoor/bd_contagio.csv <==
x,0,1,0-normal,1-normal
0.0,35.40729635182409,6.221889055472264,89.60519740129935,89.25537231384308
0.11666666666666667,34.60769615192404,4.922538730634683,89.60519740129935,89.25537231384308
0.23333333333333334,33.88305847076462,3.92303848075962,89.60519740129935,89.25537231384308
0.35,32.25887056471764,3.023488255872064,89.60519740129935,89.25537231384308
0.4666666666666667,30.10994502748626,2.348825587206397,89.60519740129935,89.25537231384308
0.5833333333333334,28.535732133933035,1.6741629185407296,89.60519740129935,89.25537231384308
0.7,24.612693653173412,1.0744627686156922,89.60519740129935,89.25537231384308
0.8166666666666667,22.01399300349825,0.7746126936531734,89.60519740129935,89.25537231384308
0.9333333333333333,19.665167416291855,0.5747126436781609,89.60519740129935,89.25537231384308
1.05,16.76661669165417,0.42478760619690153,89.60519740129935,89.25537231384308
1.1666666666666667,10.644677661169416,0.2748625687156422,89.60519740129935,89.25537231384308
1.2833333333333334,7.496251874062969,0.22488755622188905,89.60519740129935,89.25537231384308
1.4,4.822588705647177,0.14992503748125938,89.60519740129935,89.25537231384308
1.5166666666666666,2.8235882058970514,0.09995002498750624,89.60519740129935,89.25537231384308
1.6333333333333333,2.8235882058970514,0.07496251874062969,89.60519740129935,89.25537231384308
1.75,1.3493253373313343,0.02498750624687656,89.60519740129935,89.25537231384308
1.8666666666666667,0.624687656171914,0.02498750624687656,89.60519740129935,89.25537231384308
1.9833333333333334,0.07496251874062969,0.02498750624687656,89.60519740129935,89.25537231384308
2.1,0.07496251874062969,0.02498750624687656,89.60519740129935,89.25537231384308
2.216666666666667,0.0,0,89.60519740129935,89.25537231384308


==> data/backdoor/bd_ember.csv <==
x,0,1,0-normal,1-normal
0.0,4.101,4.955,79.6115,78.825
0.000675438596491228,2.7675,4.4195,79.6115,78.825
0.001350877192982456,2.7675,3.8975,79.6115,78.825
0.0020263157894736842,2.7675,3.8975,79.6115,78.825
0.002701754385964912,1.4215,3.39,79.6115,78.825
0.00337719298245614,1.4215,2.975,79.6115,78.825
0.0040526315789473685,1.4215,2.596,79.6115,78.825
0.004728070175438596,1.4215,2.2365,79.6115,78.825
0.005403508771929824,0.0,1.878,79.6115,78.825
0.006078947368421053,0,1.878,79.6115,78.825
0.00675438596491228,0,1.5525,79.6115,78.825
0.0074298245614035086,0,1.196,79.6115,78.825
0.008105263157894737,0,1.196,79.6115,78.825
0.008780701754385965,0,0.847,79.6115,78.825
0.009456140350877192,0,0.5285,79.6115,78.825
0.01013157894736842,0,0.5285,79.6115,78.825
0.010807017543859649,0,0.284,79.6115,78.825
0.011482456140350877,0,0.1085,79.6115,78.825
0.012157894736842105,0,0.1085,79.6115,78.825
0.012833333333333334,0,0.0,79.6115,78.825


==> data/backdoor/bd_mnist.csv <==
x,0,1,0-normal,1-normal
0.0,34.08,33.24,93.23,88.0
0.08596491228070176,30.43,31.11,93.23,88.0
0.17192982456140352,26.87,29.14,93.23,88.0
0.2578947368421053,22.59,27.35,93.23,88.0
0.34385964912280703,17.8,25.52,93.23,88.0
0.4298245614035088,12.9,23.41,93.23,88.0
0.5157894736842106,6.61,21.96,93.23,88.0
0.6017543859649123,1.58,20.02,93.23,88.0
0.6877192982456141,0,18.36,93.23,88.0
0.7736842105263159,0,16.41,93.23,88.0
0.8596491228070176,0,14.13,93.23,88.0
0.9456140350877194,0,11.44,93.23,88.0
1.0315789473684212,0,9.42,93.23,88.0
1.117543859649123,0,6.65,93.23,88.0
1.2035087719298245,0,4.25,93.23,88.0
1.2894736842105263,0,2.36,93.23,88.0
1.3754385964912281,0,1.23,93.23,88.0
1.46140350877193,0,0.32,93.23,88.0
1.5473684210526317,0,0.07,93.23,88.0
1.6333333333333333,0,0.0,93.23,88.0


==> data/trigger_less/ember_1.csv <==
x,0,1,2
0.0,78.9115,79.1645,78.161
0.025780701754385967,77.452,78.49,75.0575
0.05156140350877193,76.105,76.9575,71.6525
0.0773421052631579,74.5055,75.3765,68.139
0.10312280701754387,72.7775,72.8635,66.15
0.12890350877192983,66.719,69.5195,63.221
0.1546842105263158,60.362,65.0015,59.5745
0.18046491228070177,0.0205,60.9105,44.4285
0.20624561403508773,0,56.164,40.575
0.2320263157894737,0,29.1715,31.9055
0.25780701754385965,0,0,19.824
0.2835877192982456,0,0,3.2505
0.3093684210526316,0,0,1.927
0.3351491228070176,0,0,1.6955
0.36092982456140354,0,0,0.518
0.3867105263157895,0,0,0.2445
0.41249122807017546,0,0,0.1265
0.4382719298245614,0,0,0.043
0.4640526315789474,0,0,0.0065
0.48983333333333334,0,0,0.0


==> data/trigger_less/ember_inf.csv <==
x,0,1,2
0.0,78.9115,79.1645,78.161
0.011473684210526316,78.267,78.8435,76.2675
0.022947368421052633,77.647,78.496,74.9575
0.03442105263157895,76.882,77.81,72.27
0.045894736842105266,76.451,76.9575,71.202
0.05736842105263158,75.6075,76.398,68.2995
0.0688421052631579,75.0095,75.3765,67.441
0.08031578947368422,74.3615,74.6585,66.15
0.09178947368421053,73.468,72.853,64.5885
0.10326315789473685,72.741,72.044,62.0515
0.11473684210526316,71.563,69.41,60.141
0.1262105263157895,69.7045,68.592,56.2385
0.1376842105263158,65.4895,64.899,44.2795
0.1491578947368421,62.3185,62.238,41.5315
0.16063157894736843,56.238,60.49,39.7965
0.17210526315789476,48.7655,57.7675,32.669
0.18357894736842106,0,54.9945,24.642
0.19505263157894737,0,43.1355,16.7775
0.2065263157894737,0,19.4655,2.91
0.218,0,0,0.0


==> data/trigger_less/mnist_0.8_s.csv <==
x,0,1,2,3,4,5,6
0.0,94.5,90.71,90.71,90.7,90.67,90.67,90.67
0.13912280701754387,90.65,87.13,87.1,85.62,84.4,83.8,83.74
0.27824561403508774,84.81,82.5,81.96,78.24,75.1,73.71,73.46
0.4173684210526316,75.91,77.22,76.01,68.55,61.73,58.89,58.39
0.5564912280701755,56.78,71.28,68.71,55.84,42.12,35.77,34.97
0.6956140350877194,0,64.31,59.69,36.79,2.4,0,0
0.8347368421052632,0,56.64,48.35,0.73,0,0,0
0.9738596491228071,0,47.67,33.55,0,0,0,0
1.112982456140351,0,42.0,9.32,0,0,0,0
1.2521052631578948,0,38.35,0.73,0,0,0,0
1.3912280701754387,0,35.43,0.73,0,0,0,0
1.5303508771929826,0,32.91,0,0,0,0,0
1.6694736842105264,0,30.54,0,0,0,0,0
1.8085964912280703,0,28.28,0,0,0,0,0
1.9477192982456142,0,25.42,0,0,0,0,0
2.086842105263158,0,22.34,0,0,0,0,0
2.225964912280702,0,18.12,0,0,0,0,0
2.365087719298246,0,12.65,0,0,0,0,0
2.5042105263157897,0,4.09,0,0,0,0,0
2.6433333333333335,0,0.0,0,0,0,0,0


==> data/trigger_less/mnist_1.csv <==
x,0,1,2
0.0,94.5,93.56,90.71
0.13912280701754387,90.65,90.39,87.13
0.27824561403508774,84.81,86.39,82.5
0.4173684210526316,75.91,80.49,77.22
0.5564912280701755,56.78,72.11,71.28
0.6956140350877194,0,58.67,64.31
0.8347368421052632,0,35.67,56.64
0.9738596491228071,0,29.03,47.67
1.112982456140351,0,23.6,42.0
1.2521052631578948,0,16.71,38.35
1.3912280701754387,0,9.82,35.43
1.5303508771929826,0,0,32.91
1.6694736842105264,0,0,30.54
1.8085964912280703,0,0,28.28
1.9477192982456142,0,0,25.42
2.086842105263158,0,0,22.34
2.225964912280702,0,0,18.12
2.365087719298246,0,0,12.65
2.5042105263157897,0,0,4.09
2.6433333333333335,0,0,0.0


==> data/trigger_less/mnist_inf.csv <==
x,0,1,2
0.0,94.5,93.56,90.67
0.034561403508771925,93.7,92.66,89.21
0.06912280701754385,92.83,91.62,87.68
0.10368421052631577,91.79,90.63,85.92
0.1382456140350877,90.71,89.34,83.81
0.17280701754385963,89.41,87.97,81.49
0.20736842105263154,88.08,86.69,78.92
0.24192982456140347,86.56,84.95,76.29
0.2764912280701754,84.94,83.05,73.66
0.3110526315789473,83.43,81.04,70.36
0.34561403508771926,81.28,78.66,66.68
0.38017543859649117,78.84,75.88,62.7
0.41473684210526307,76.21,72.86,58.88
0.44929824561403503,72.98,69.03,53.84
0.48385964912280693,68.83,64.57,48.35
0.5184210526315789,63.78,58.94,41.87
0.5529824561403508,57.29,52.48,35.58
0.5875438596491227,48.77,43.07,28.67
0.6221052631578946,33.73,28.72,18.12
0.6566666666666666,0.0,0.0,0.0

